A two-dimensional vertex model for curvy cell-cell interfaces at the subcellular scale

Cross-sections of cell shapes in a tissue monolayer typically resemble a tiling of convex polygons. Yet, examples exist where the polygons are not convex with curved cell-cell interfaces, as seen in the adaxial epidermis. To date, two-dimensional vertex models predicting the structure and mechanics of cell monolayers have been mostly limited to convex polygons. To overcome this limitation, we introduce a framework to study curvy cell-cell interfaces at the subcellular scale within vertex models by using a parameterized curve between vertices that is expanded in a Fourier series and whose coefficients represent additional degrees of freedom. This extension to non-convex polygons allows for cells with same shape index, or dimensionless perimeter, to be, for example, either elongated or globular with lobes. In the presence of applied, anisotropic stresses, we find that local, subcellular curvature, or buckling, can be energetically more favorable than larger scale deformations involving groups of cells. Inspired by recent experiments, we also find that local, subcellular curvature at cell-cell interfaces emerges in a group of cells in response to the swelling of additional cells surrounding the group. Our framework, therefore, can account for a wider array of multi-cellular responses to constraints in the tissue environment.

==> disordered_scarea.csv <==
1.03683,1.6167,2.02449,1.21432,1.3133,1.54E+00,1.23E+00,1.28E+00,1.55013,1.92645,2.62764,0.967655,1.73373,1.7776
9.84E-01,1.51034,1.88507,1.15753,1.2275,1.41285,1.14E+00,1.21E+00,1.47E+00,1.80386,2.41744,0.936132,1.62956,1.65E+00
0.973716,1.40424,1.78986,1.10161,1.17592,1.33474,1.0808,1.15493,1.39E+00,1.68275,2.29935,9.02E-01,1.58745,1.5944
0.803017,1.25886,1.58E+00,9.71E-01,1.05915,1.15723,0.942288,1.03952,1.26474,1.52787,2.03314,0.801237,1.39452,1.41447


==> disordered_scperi.csv <==
5.1045,5.13041,5.63722,4.41811,4.59356,4.99291,4.47011,4.60645,6.43478,5.49592,6.51544,4.0189,5.52702,5.12599
5.09432,5.12713,5.62431,4.40984,4.58283,4.98388,4.45705,4.59832,6.42122,5.48368,6.50327,4.00291,5.51446,5.11346
5.59469,5.64667,6.19242,4.85024,5.04019,5.46268,4.90971,5.05673,7.07627,6.03981,7.15048,4.41089,6.06608,5.62819
7.12766,7.18576,7.87496,6.16539,6.41654,6.97133,6.2581,6.42452,8.97923,7.67715,9.10956,5.60253,7.72211,7.15678

